MCMC Inference for a Model with Sampling Bias: An Illustration using SAGE data

This paper explores Bayesian inference for a biased sampling model in situations where the population of interest cannot be sampled directly, but rather through an indirect and inherently biased method. Observations are viewed as being the result of a multinomial sampling process from a tagged population which is, in turn, a biased sample from the original population of interest. This paper presents several Gibbs Sampling techniques to estimate the joint posterior distribution of the original population based on the observed counts of the tagged population. These algorithms efficiently sample from the joint posterior distribution of a very large multinomial parameter vector. Samples from this method can be used to generate both joint and marginal posterior inferences. We also present an iterative optimization procedure based upon the conditional distributions of the Gibbs Sampler which directly computes the mode of the posterior distribution. To illustrate our approach, we apply it to a tagged population of messanger RNAs (mRNA) generated using a common high-throughput technique, Serial Analysis of Gene Expression (SAGE). Inferences for the mRNA expression levels in the yeast Saccharomyces cerevisiae are reported.

==> manifest.txt <==
% \iffalse meta-comment
%
% This is file `manifest.txt'.
%
% Copyright 1994-2005 Erik Meijer and any individual authors listed
% elsewhere in this file.  All rights reserved.
%
% This file is part of the `apacite' package.
% -------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2003/12/01 or later.
%
% The list of all files belonging to the `apacite' package, with a
% short description, is given in the file `manifest.txt'.
%
% \fi

CONTENTS OF THE APACITE PACKAGE [2005/06/08]
============================================

apacite.sty  ->  The LaTeX citation package. This must
                 be placed in a directory where TeX can find it;

apacite.bst  ->  The BibTeX reference list style. This must be placed
                 in a directory where BibTeX can find it;

apacitex.bst ->  The BibTeX reference list style with added author
                 index support. This must also be placed in a directory
                 where BibTeX can find it;

apacite.tex  ->  Extensive user's manual and test of the apacite package;

apacite.pdf  ->  The processed file apacite.tex, so you can read the manual
                 without having to install the package first;

apa5ex.bib   ->  The file with bibliographic information about the
                 references in apacite.tex;

manifest.txt ->  The list of files belonging to the `apacite' package, with a
                 short description;

README       ->  A brief description of the package;


Directory lang/
===============

This subdirectory contains files that contain language-specific
modifications of apacite, mainly translations of terms like "and", "Ed.",
etc., and have been written by apacite users that are (native) speakers
of the languages involved. See the documentation for further details.
The following files are currently available (note that most of these
are also used for ``dialects'' in the sense of babel):

dutch.apc    -> dutch
english.apc  -> english
german.apc   -> german
greek.apc    -> greek
ngerman.apc  -> german (new orthography)
swedish.apc  -> swedish



